Kleinberg's Grid Reloaded

One of the key features of small-worlds is the ability to route messages with few hops only using local knowledge of the topology. In 2000, Kleinberg proposed a model based on an augmented grid that asymptotically exhibits such property. In this paper, we propose to revisit the original model from a simulation-based perspective. Our approach is fueled by a new algorithm that uses dynamic rejection sampling to draw augmenting links. The speed gain offered by the algorithm enables a detailed numerical evaluation. We show for example that in practice, the augmented scheme proposed by Kleinberg is more robust than predicted by the asymptotic behavior, even for very large finite grids. We also propose tighter bounds on the performance of Kleinberg's routing algorithm. At last, we show that fed with realistic parameters, the model gives results in line with real-life experiments.

==> delivery_overhead_n_16384_with_10000_runs.txt <==
 r   delivery   overhead 
0.0 665.6407 7.998076439736933
0.1 620.9016 7.414580828910732
0.2 572.9085 6.8453119477194
0.3 526.0256 6.322253327594702
0.4 486.0215 5.828213155179349
0.5 444.4015 5.364239994689487
0.6 404.0139 4.927513632575513
0.7 367.9238 4.505767226800767
0.8 332.0112 4.124622904287566
0.9 298.1366 3.7563472582702024
1.0 268.124 3.4035763303546123
1.1 239.4444 3.0747580649202906
1.2 213.8352 2.7758292367206145
1.3 191.8662 2.4939984218168703
1.4 169.7883 2.230898713280008
1.5 154.8443 1.985931028781815
1.6 141.7913 1.7628747320886402
1.7 135.1732 1.568223582781202
1.8 133.314 1.398253746793285
1.9 139.7662 1.261915971100309
2.0 157.1807 1.161556730565521
2.1 193.5076 1.0927668990778656
2.2 253.7934 1.04946346122476
2.3 364.5904 1.0251194216852666
2.4 542.7103 1.0120589198325516
2.5 844.8332 1.0057229048290242
2.6 1317.7559 1.0026955675174742
2.7 2010.1101 1.0011585932531755
2.8 2899.9863 1.0005427267018467
2.9 4021.7036 1.000231270151286
3.0 5197.9548 1.0001236255459551


==> delivery_overhead_n_20000_with_10000_runs.txt <==
 r   delivery   overhead 
0.0 762.3978 8.00136346143706
0.1 703.9014 7.410384891974927
0.2 649.8617 6.848788749975571
0.3 600.6002 6.315304756808273
0.4 547.266 5.822373580671922
0.5 498.5817 5.366968944106853
0.6 454.5515 4.92419120825693
0.7 412.5429 4.511282099388937
0.8 370.0994 4.129199885220024
0.9 331.1973 3.7486715622379774
1.0 297.3171 3.404064212922836
1.1 264.1854 3.082405007998171
1.2 234.0382 2.779910288149541
1.3 208.1739 2.493417282377858
1.4 184.5631 2.231695826522203
1.5 165.9934 1.9870024952799328
1.6 152.6139 1.7622870524899763
1.7 142.0422 1.5665231881792876
1.8 140.4374 1.3951988572844556
1.9 146.16 1.2598200602079912
2.0 165.7062 1.158281947205355
2.1 202.0412 1.0892506082917741
2.2 271.5652 1.0473053984825744
2.3 392.5691 1.0235107653658935
2.4 594.6458 1.011169674451581
2.5 931.5941 1.0050555279386162
2.6 1480.3651 1.0022875437957839
2.7 2321.7177 1.0010112771246908
2.8 3447.1655 1.0005733696278871
2.9 4803.7737 1.0002104595393408
3.0 6220.1232 1.0001769739866246


==> edt_perf_r_1_with_10000_runs.txt <==
 n   time   delivery 
128 0.148413027 22.8911
256 0.184711611 33.0008
512 0.262601764 47.3321
1024 0.337710457 66.933
2048 0.489290861 95.8224
4096 0.662773989 134.6772
8192 0.932369435 189.1389
16384 1.295504091 267.4255
32768 1.918551423 377.6456
65536 2.670048896 534.6033
131072 3.822131195 754.6006
262144 6.086394652 1067.4587
524288 9.778122524 1507.5458
1048576 15.330443761 2137.5235
2097152 22.192902039 3008.2244
4194304 32.552222706 4265.2316
8388608 47.354465939 6057.6795
16777216 69.058158201 8534.5811


==> edt_perf_r_2.5_with_10000_runs.txt <==
 n   time   delivery 
128 0.088273934 44.4704
256 0.141456295 71.8331
512 0.222391688 113.5969
1024 0.323000529 175.7592
2048 0.416464814 263.1732
4096 0.642122408 391.076
8192 0.98239879 579.4892
16384 1.480683726 840.1145
32768 2.011868937 1219.1635
65536 3.061975269 1744.6868
131072 4.692802481 2485.476
262144 7.857250479 3571.835
524288 12.160486212 5071.7517
1048576 18.345467758 7222.5092
2097152 26.784907852 10240.5079
4194304 39.151245807 14579.9431
8388608 57.912295702 20687.0753
16777216 85.046018302 29150.5475


==> edt_perf_r_2_with_10000_runs.txt <==
 n   time   delivery 
128 0.070666566 29.7876
256 0.097325486 41.3394
512 0.153663934 55.5716
1024 0.172719509 71.1926
2048 0.179824039 89.7279
4096 0.217273183 109.4698
8192 0.261731403 132.7464
16384 0.301312316 157.6449
32768 0.358372301 186.4448
65536 0.431944519 214.461
131072 0.545847925 247.1402
262144 0.768941649 280.3557
524288 0.902055613 317.319
1048576 1.113436408 357.9055
2097152 1.397992216 397.3694
4194304 1.783333402 439.4024
8388608 2.315369472 487.4927
16777216 3.537748844 538.2588


==> kleinberg_min_r_with_1000000_runs.txt <==
 n   rmin 
128 1.166015625
256 1.3272743225097656
512 1.4655641224235296
1024 1.5636832093223347
2048 1.6258924392431737
4096 1.7011523586923007
8192 1.7390920006551922
16384 1.7798588755528182
32768 1.8074840068921374
65536 1.83164250798038
131072 1.8421648512316062
262144 1.8717589416256801
524288 1.8737627081627788
1048576 1.8915148273273878
2097152 1.8968119548992926
4194304 1.9032108229304399
8388608 1.915403990744867
16777216 1.9269698513852171


==> kleinberg_stats_with_10000_runs.txt <==
 n   d1   d2   d25   dmin   rmin   rinfd2   rinf2d2   rsup2d2 
128 23.0186 29.6149 44.0827 22.6694 1.15 0.0 0.0 2.9121093750000004
256 33.1282 41.3427 71.2981 31.7549 1.4125 0.07940957031249998 0.0 2.6246093750000004
512 47.2023 55.4595 113.0558 43.1019 1.5625 0.544041015625 0.0 2.4894531250000007
1024 66.9896 71.0161 174.6199 56.1948 1.5615234375 0.8715389595031737 0.0 2.3996093750000003
2048 95.1849 90.2858 263.4414 71.8126 1.5849609375 1.082727173614502 0.0 2.3511718750000004
4096 134.6554 110.4336 389.6781 89.6923 1.685546875 1.2469027420043948 0.30542265167236327 2.3152343749999997
8192 190.0222 133.3252 573.3462 109.9597 1.765625 1.380278479003906 0.6251027465820312 2.2863281250000007
16384 268.2146 157.6869 843.2788 132.6766 1.7802734375 1.4821291557312013 0.8475946784973144 2.262109375
32768 378.6289 185.7444 1213.1811 157.6802 1.80078125 1.5519566436767578 1.0138624420166016 2.2449218749999997
65536 534.65 214.4487 1747.7374 184.9563 1.814453125 1.6133505081176756 1.149131251525879 2.2277343750000003
131072 758.5909 246.602 2510.0035 215.6027 1.857421875 1.6606255630493165 1.2470812393188475 2.215234375
262144 1068.7986 281.6108 3562.2635 247.3958 1.8671875 1.6985296936035157 1.3320408386230467 2.202734375
524288 1511.5888 316.7431 5093.615 282.1509 1.87109375 1.7349716461181641 1.4006045989990232 2.1925781250000003
1048576 2123.3292 357.4627 7186.6825 319.9826 1.8828125 1.7642236755371092 1.4553411560058591 2.1847656250000003
2097152 2989.5679 397.3095 10237.6243 359.771 1.890625 1.788160021972656 1.5056890014648436 2.1753906250000004
4194304 4265.7197 441.6743 14563.768 400.9862 1.9130859375 1.8075354438781739 1.5441262474060058 2.1675781250000004
8388608 6007.0476 486.8339 20701.9423 445.8036 1.916015625 1.8271425857543946 1.5801690872192382 2.1605468750000005
16777216 0 0 0 0 0 1.8370068359375002 1.6108203125 2.1563476562500004


==> p_exponents_with_10000_runs.txt <==
 r   n15   n20   n24   expo1   expo2 
0.0  1056.8709   10566.504   67136.3531  0.664325413431842 0.666899010165755
0.1  968.9132   9439.6727   57145.8303  0.6568595010641587 0.649459872847037
0.2  894.3115   8248.3005   49305.0172  0.6410495121177846 0.6448914154361642
0.3  819.7131   7205.7024   41278.8539  0.6271896219194812 0.6295479853109742
0.4  744.939   6242.4305   34039.2076  0.6133827309755402 0.6117544234322498
0.5  669.4492   5334.5983   28150.2146  0.598866630106545 0.5999235941348435
0.6  609.7076   4542.0243   22965.7473  0.5794291980275027 0.5845190999071105
0.7  542.1845   3835.9606   18317.5936  0.5645464254317529 0.5638925450835878
0.8  482.6362   3202.8387   14437.481  0.5460686219730455 0.543098999813736
0.9  430.561   2604.5133   11212.1648  0.5193448504636424 0.526494786365623
1.0  377.9767   2137.2085   8511.6408  0.4998716902619377 0.49842740220209475
1.1  332.7614   1715.8554   6358.1338  0.4732735961775867 0.4724188496957055
1.2  290.4494   1360.5799   4613.3157  0.44557258531547833 0.44039558537480933
1.3  254.2223   1065.2627   3326.4838  0.4134093518574396 0.4106971891142133
1.4  223.2817   823.9613   2320.2694  0.376742312873508 0.3734109597708565
1.5  197.6031   639.795   1623.8821  0.3390008275425094 0.3359413170623122
1.6  176.9707   497.8774   1114.0681  0.29845600150713003 0.29049374732006644
1.7  163.6856   398.1228   779.1957  0.25645721734702587 0.24219305518982828
1.8  159.0892   339.0239   582.7469  0.21831021646938373 0.1953706107152258
1.9  164.1798   321.764   499.0687  0.1941452573709869 0.15830887593675794
2.0  185.493   357.4238   536.8102  0.18925419174196692 0.14669409535677558
2.1  231.0173   478.0161   773.3867  0.20981166333324655 0.17353268605618402
2.2  316.2339   783.3169   1476.5114  0.2617208106188871 0.22863112639266123
2.3  466.7802   1486.0719   3541.4995  0.3341377296052238 0.31321410493073576
2.4  741.5212   3168.8058   9702.4482  0.4190758804255071 0.4036023946756615
2.5  1208.0756   7257.3582   29018.4582  0.5173467477810233 0.4998636212193799
2.6  2007.0414   16653.8101   89130.2701  0.6105419994550357 0.6050157998570257
2.7  3274.9664   38392.5809   268233.1907  0.7102551073544758 0.7011470781589907
2.8  5106.1292   82474.5005   749424.7297  0.8027292375061137 0.7959408861223398
2.9  7402.8366   156063.2675   1.8167194364e6  0.8795818032130904 0.8852831797623126
3.0  9842.4685   251886.2308   3.4536007402e6  0.9355216519664922 0.9443142854459322
3.1  12179.9663   349977.0393   5.2845044549e6  0.9689356457229608 0.9791090028444925
3.2  14319.6524   432396.5373   6.8207727633e6  0.9832573184214377 0.9948770811393252
3.3  15734.8615   493516.7554   7.8521136043e6  0.9942125362893404 0.9979775185625551
3.4  17004.1487   538994.0673   8.5148469697e6  0.9972621415648873 0.9954098258295804
3.5  17917.516   566601.761   9.1126593396e6  0.9965785075391593 1.001866286299738
3.6  18390.432   595211.1755   9.484319014e6  1.003274867888039 0.9985176676589119
3.7  19149.0582   611116.2253   9.6796537235e6  0.9992202883848987 0.9963591868437645
3.8  19365.8205   623296.9422   1.0011359126e7  1.0016670205164218 1.001393600019325
3.9  19728.5936   628395.8163   1.01470531936e7  0.9986627113389113 1.0033108573200717
4.0  20029.3537   649158.9747   1.02723026647e7  1.0036768106460867 0.9960109944707249


==> six_degree2_n_8500_p_10_q_380_10000_runs.txt <==
 r   apl 
0.0 13.673
0.1 12.6008
0.2 11.5987
0.3 10.6353
0.4 9.7371
0.5 8.9129
0.6 8.1227
0.7 7.4366
0.8 6.8463
0.9 6.3025
1.0 5.8689
1.1 5.4942
1.2 5.1841
1.3 4.9369
1.4 4.7636
1.5 4.6418
1.6 4.5634
1.7 4.5476
1.8 4.6104
1.9 4.699
2.0 4.8931
2.1 5.1774
2.2 5.5933
2.3 6.1913
2.4 7.0509
2.5 8.3859
2.6 10.38
2.7 13.4624
2.8 18.2681
2.9 25.5663
3.0 36.8393


==> six_degree2_n_8500_p_15_q_120_10000_runs.txt <==
 r   apl 
0.0 15.2629
0.1 14.2274
0.2 13.2502
0.3 12.2238
0.4 11.3489
0.5 10.4947
0.6 9.6983
0.7 9.0005
0.8 8.3045
0.9 7.7312
1.0 7.1867
1.1 6.7326
1.2 6.3258
1.3 6.0342
1.4 5.7994
1.5 5.6277
1.6 5.524
1.7 5.5244
1.8 5.6049
1.9 5.7658
2.0 6.1243
2.1 6.6345
2.2 7.4153
2.3 8.6363
2.4 10.5397
2.5 13.4503
2.6 18.0656
2.7 25.3333
2.8 36.7498
2.9 53.8826
3.0 77.7001


==> six_degree2_n_8500_p_1_q_600_10000_runs.txt <==
 r   apl 
0.0 50.7285
0.1 44.8014
0.2 38.6202
0.3 33.8553
0.4 28.9291
0.5 24.7697
0.6 20.945
0.7 17.755
0.8 14.9161
0.9 12.582
1.0 10.609
1.1 9.0875
1.2 7.7722
1.3 6.8079
1.4 6.0801
1.5 5.5453
1.6 5.1766
1.7 4.9181
1.8 4.7912
1.9 4.7679
2.0 4.8397
2.1 5.0532
2.2 5.335
2.3 5.8034
2.4 6.4839
2.5 7.4725
2.6 8.9648
2.7 11.1719
2.8 14.7002
2.9 20.0288
3.0 27.9608

